The CASE Framework: A Multi-Disciplinary Control Architecture for Governing Enterprise Agentic AI

Enterprises are deploying autonomous AI agents faster than they can govern them, and prevailing approaches stretch a single discipline, typically DevSecOps built for deterministic automation, across every scale of agency. We argue that agentic AI governance is four problems, not one, each with a mature governing science. The CASE framework assigns Control theory to the individual agent (intent as setpoint, guardrails as feedback, evaluation as observation), complex Adaptive systems theory to agent collectives (where emergence makes single-agent assurance non-compositional), Supervisory cybernetics to human-agent teams (where the Law of Requisite Variety shows unaided human oversight fails structurally), and Engineering operations to fleets (extending error budgets to decision quality so autonomy becomes a controlled variable). We formalize each layer, derive cross-layer coupling conditions, including a zero-touch deployment paradox where excellence at one-layer strains the others, and trace twenty-plus enterprise controls to their classical constructs. Three empirical studies validate the thesis: 82 percent of documented production agent failures are multi-layer trajectories; none of 22 ecosystem tools offers full Layer 2 (emergence) coverage; and all 35 scored public deployments fall in the lowest maturity band. We name this mismatch, risk realized at the emergence layer against capability barely offered and practice absent, the Emergence Gap. A five-level maturity model with a non-compensatory bottleneck-weighted index and assessment instrument operationalizes CASE as a scientific rather than process maturity model, grounded in production enterprise agentic platforms. As EU AI Act Article 14 makes effective human oversight a legal requirement, only architectures satisfying requisite variety can make oversight real rather than ceremonial.

==> results/stats_summary.json <==
{
  "study1": {
    "cohens_kappa": 0.8298321174299025,
    "cooccurrence": {
      "L1": {
        "L1": 0,
        "L2": 9,
        "L3": 32,
        "L4": 39
      },
      "L2": {
        "L1": 0,
        "L2": 0,
        "L3": 4,
        "L4": 3
      },
      "L3": {
        "L1": 0,
        "L2": 0,
        "L3": 0,
        "L4": 1
      },
      "L4": {
        "L1": 0,
        "L2": 0,
        "L3": 0,
        "L4": 0
      }
    },
    "coupling": {
      "l1_primary_count": 43,
      "l1_primary_with_l3_secondary": 32,
      "l1_primary_with_l3_secondary_share": 0.7441860465116279,
      "l1_primary_with_l4_secondary": 39,
      "l1_primary_with_l4_secondary_share": 0.9069767441860465,
      "n_with_any_secondary": 44,
      "share_with_any_secondary": 0.88
    },
    "included_by_source": {
      "aiid": 26,
      "web_reports": 24
    },
    "kappa_detail": {
      "cohens_kappa_primary_pre_adjudication": 0.8298321174299025,
      "n_disagreements": 16,
      "n_units": 363
    },
    "l2_l3_share": 0.14,
    "n_included": 50,
    "n_screened": 363,
    "per_layer_counts": {
      "L1": 43,
      "L2": 6,
      "L3": 1,
      "L4": 0
    },
    "per_layer_shares": {
      "L1": 0.86,
      "L2": 0.12,
      "L3": 0.02,
      "L4": 0.0
    }
  },
  "study2": {
    "by_category": {
      "guardrails_gateway": {
        "full_coverage_share": {
          "L1": 0.6666666666666666,
          "L2": 0.0,
          "L3": 0.0,
          "L4": 0.0
        },
        "n_tools": 6
      },
      "observability_eval": {
        "full_coverage_share": {
          "L1": 0.1111111111111111,
          "L2": 0.0,
          "L3": 0.1111111111111111,
          "L4": 0.8888888888888888
        },
        "n_tools": 9
      },
      "orchestration_hitl": {
        "full_coverage_share": {
          "L1": 0.8571428571428571,
          "L2": 0.0,
          "L3": 1.0,
          "L4": 0.14285714285714285
        },
        "n_tools": 7
      }
    },
    "full_coverage_share": {
      "L1": 0.5,
      "L2": 0.0,
      "L3": 0.36363636363636365,
      "L4": 0.4090909090909091
    },
    "n_tools": 22,
    "per_layer_coverage": {
      "L1": {
        "Full": 11,
        "None": 3,
        "Partial": 8,
        "full_or_partial_share": 0.8636363636363636,
        "full_share": 0.5
      },
      "L2": {
        "Full": 0,
        "None": 19,
        "Partial": 3,
        "full_or_partial_share": 0.13636363636363635,
        "full_share": 0.0
      },
      "L3": {
        "Full": 8,
        "None": 4,
        "Partial": 10,
        "full_or_partial_share": 0.8181818181818182,
        "full_share": 0.36363636363636365
      },
      "L4": {
        "Full": 9,
        "None": 2,
        "Partial": 11,
        "full_or_partial_share": 0.9090909090909091,
        "full_share": 0.4090909090909091
      }
    }
  },
  "study3": {
    "index": {
      "alpha": 0.6,
      "bottleneck_max": 0.125,
      "bottleneck_mean": 0.07214285714285715,
      "bottleneck_median": 0.07500000000000001,
      "bottleneck_min": 0.0,
      "certified_level_distribution": {
        "L0 Ad hoc": 35,
        "L1 Controlled": 0,
        "L2 Emergence-aware": 0,
        "L3 Requisite": 0,
        "L4 Autonomic": 0
      },
      "geometric_robustness_limit": {
        "all_composites_zero": true,
        "composite_mean": 0.0
      },
      "scores": [
        0.125,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.0,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.1,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.05,
        0.07500000000000001,
        0.05,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.07500000000000001,
        0.05,
        0.07500000000000001,
        0.05
      ]
    },
    "modal_weakest_layer": "L2",
    "n_deployments": 35,
    "per_layer_mean": {
      "L1": 0.25,
      "L2": 0.0,
      "L3": 0.22857142857142856,
      "L4": 0.24285714285714285
    },
    "weakest_layer_frequency": {
      "L1": 1,
      "L2": 35,
      "L3": 4,
      "L4": 2
    }
  }
}

